The X-SHOOTER Lyman-$\alpha$ survey at z=2 (XLS-z2) I: What makes a galaxy a Lyman-$\alpha$ emitter?

We present the first results from the X-SHOOTER Lyman-$\alpha$ survey at $z=2$ (XLS-$z2$). XLS-$z2$ is a deep spectroscopic survey of 35 Lyman-$\alpha$ emitters (LAEs) utilising $\approx90$ hours of exposure time with VLT/X-SHOOTER and covers rest-frame Ly$\alpha$ to H$\alpha$ emission with R$\approx4000$. We present the sample selection, the observations and the data reduction. Systemic redshifts are measured from rest-frame optical lines for 33/35 sources. In the stacked spectrum, our LAEs are characterised by an interstellar medium with little dust, a low metallicity and a high ionisation state. The ionising sources are young hot stars that power strong emission-lines in the optical and high ionisation lines in the UV. The LAEs exhibit clumpy UV morphologies and have outflowing kinematics with blue-shifted SiII absorption, a broad [OIII] component and a red-skewed Ly$\alpha$ line. Typically 30 % of the Ly$\alpha$ photons escape, of which one quarter on the blue side of the systemic velocity. A fraction of Ly$\alpha$ photons escapes directly at the systemic suggesting clear channels enabling a $\approx10$ % escape of ionising photons, consistent with an inference based on MgII. A combination of a low effective HI column density, a low dust content and young star-burst determine whether a star forming galaxy is observed as a LAE. The first is possibly related to outflows and/or a fortunate viewing angle, while we find that the latter two in LAEs are typical for their stellar mass of 10$^9$ M$_{\odot}$.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
